Multilevel decompositions and norms for negative order Sobolev spaces

We consider multilevel decompositions of piecewise constants on simplicial meshes that are stable in $H^{-s}$ for $s\in (0,1)$. Proofs are given in the case of uniformly and locally refined meshes. Our findings can be applied to define local multilevel diagonal preconditioners that lead to bounded condition numbers (independent of the mesh-sizes and levels) and have optimal computational complexity. Furthermore, we discuss multilevel norms based on local (quasi-)projection operators that allow the efficient evaluation of negative order Sobolev norms. Numerical examples and a discussion on several extensions and applications conclude this article.

==> MLNs12.dat <==
nE	minB	maxB	minL2	maxL2
16	0.199828660488308	0.600769366468496	0.223606797749979	0.624885821039884
56	0.132460278495725	0.630177678862874	0.166057207797412	0.863614324028466
104	0.128203183781895	0.710282996549896	0.150336255817297	0.97250474961127
152	0.127978452801634	0.791225163389311	0.137251174559687	1.02561635919368
200	0.127907874927855	0.842590262637642	0.116955195232064	1.05483307664021
248	0.127903824640297	0.878742497709098	0.103615375197714	1.07257848683312
296	0.127903546598477	0.904389427271806	0.0943281989684885	1.08416209687683
344	0.12790355250676	0.923121607122606	0.0875750013204392	1.09214253164706
392	0.12790355492859	0.937143999451825	0.0824952218569285	1.09787481174408
440	0.127903555101325	0.947881420743253	0.0785692765366205	1.1021312955976
488	0.127903555109029	0.956267934368744	0.075467098538421	1.10537866761345
536	0.127903555111508	0.962933222905779	0.0729701392270512	1.10791255408457
584	0.127903555118191	0.968312225428247	0.0709286282169881	1.10992767074476
632	0.127903555133546	0.972712266538644	0.0692369136371951	1.11155653756118
680	0.127903555094566	0.976354990972915	0.0678186021307237	1.1128918967151
728	0.127903555325961	0.979403238663613	0.0666172661033426	1.11400023306364
776	0.127903554130169	0.981978664973925	0.0655904438060167	1.11493021838718
824	0.127903575073001	0.98417354508417	0.0647056562611033	1.11571814898112
872	0.127903569444279	0.986058843856233	0.0639376976727609	1.11639152734446
920	0.127903516420873	0.9876898112114	0.0632667520835422	1.11697153551818
968	0.127903609882528	0.989110003824282	0.0626770582891802	1.11747466094142
1016	0.127903845773313	0.990353993444425	0.0621559461704436	1.1179138178366


==> MLNs34.dat <==
nE	minB	maxB	minL2	maxL2
16	0.0965519426012098	0.416568706199644	0.105737126344056	0.497686084653095
56	0.0585143228979601	0.45691791750504	0.0673281158812657	0.822242909967547
104	0.0572324679229623	0.529625875694944	0.0567566315462548	0.980898220363309
152	0.0573903244839741	0.607103223650751	0.0489332019024487	1.06186471435761
200	0.0573690146997055	0.658556213354415	0.0378362386238128	1.1077834214579
248	0.0573661430756596	0.693761962350704	0.030668141501661	1.13624097020988
296	0.0573659519359317	0.71815694880336	0.0258706738696813	1.15507629264503
344	0.057365939537492	0.735532357585312	0.0224823683124409	1.16818222355319
392	0.0573659390624392	0.748264403396792	0.0199882271376033	1.17766581263007
440	0.0573659391179655	0.757838740746948	0.018091268110487	1.18474772572899
488	0.0573659391367829	0.765203577358023	0.0166098785547412	1.19017473175499
536	0.0573659391407049	0.77098155963404	0.0154275753769738	1.1944244883106
584	0.0573659391431262	0.775593107281303	0.0144666437393615	1.19781405051888
632	0.0573659391466306	0.779329460454337	0.0136734874969145	1.20056056069336
680	0.0573659391390211	0.782397083749255	0.0130100864748046	1.20281677281419
728	0.0573659391845198	0.784945405912996	0.0124488066374047	1.20469266834212
776	0.0573659389221401	0.787084602758317	0.0119691340736368	1.20626905817624
824	0.0573659431173354	0.788897277177725	0.0115555556855438	1.20760639078348
872	0.0573659465608393	0.790446303246889	0.0111961465030453	1.20875061043659
920	0.0573659337442106	0.791780179423643	0.0108816052971519	1.20973716300062
968	0.0573659394465054	0.792936810595755	0.0106045814438879	1.21059371742695
1016	0.0573660138385672	0.793946158224629	0.0103591996304464	1.21134206567281


==> cond0adap.dat <==
nE	nEs	condP	condD
16	1.20000000000001	3.70710678118653	1
56	1.20000000000001	11.9609592528495	1.00000000000001
104	1.20000000000001	13.7838005369793	1.00000000000003
152	1.20000000000001	15.2450084250186	1.00000000000005
200	1.20000000000001	16.3276312243582	1.00000000000018
248	1.20000000000001	17.1358455485273	1.00000000000045
296	1.20000000000001	17.7499871824356	1.00000000000182
344	1.20000000000001	18.2245221239211	1.00000000000641
392	1.20000000000001	18.5969738706105	1.00000000001323
440	1.20000000000001	18.893587611386	1.000000000079
488	1.20000000000001	19.132997398472	1.00000000019367
536	1.20000000000001	19.3286280061089	1.00000000108565
584	1.20000000000001	19.4902911724049	1.00000000405392
632	1.20000000000001	19.625259471742	1.00000002246831
680	1.20000000000001	19.7389969878488	1.0000000397465
728	1.20000000000001	19.8356623368985	1.00000017816699
776	1.20000000000001	19.9184592636441	1.00000120963751
824	1.20000000000001	19.9898841298282	1.00000422868987
872	1.20000000000001	20.0519028905225	1.00001491172499
920	1.20000000000001	20.1060792650119	1.00005014994182
968	1.20000000000001	20.1536680182732	1.00048656344438
1016	1.20000000000001	20.1956833188282	1.00153116348298


==> cond0unif.dat <==
nE	nEs	condP	condD
16	1.20000000000001	3.70710678118653	1
64	1.20000000000001	11.5221924975937	1.00000000000001
256	1.20000000000001	17.9621669532265	1.00000000000005
1024	1.20000000000001	21.51631930279	1.00000000000027
4096	1.20000000000001	23.6978655774803	1.00000000000114


==> cond12adap.dat <==
nE	nEs	condP	condD
16	2.36317139664397	2.4794064380612	1.96930949720331
56	4.4210888562329	6.01884394715047	3.998258890399
104	6.02492853272596	6.03751587865177	6.84179412562436
152	7.28378342444392	6.04111039499367	9.71418031816339
200	8.35507259836518	6.04113002368156	12.3333942981689
248	9.30381509240705	6.04116446735651	14.6399673978428
296	10.1643845078514	6.04117358852709	16.6394720831267
344	10.957574985972	6.04117583927188	18.3608455700183
392	11.6971016377112	6.04117640533797	19.8395989288149
440	12.3925753527141	6.04117655173601	21.1106457746811
488	13.0510406107116	6.04117659024061	22.205501868938
536	13.6778433304448	6.04117660024029	23.15148092509
584	14.2771543145664	6.04117660266495	23.9717626050324
632	14.8523019250112	6.04117660662829	24.6858037203653
680	15.4059926529075	6.04117659881866	25.3098490234119
728	15.9404625645302	6.04117661308621	25.8574342646835
776	16.4575843889963	6.04117637731834	26.3398387625435
824	16.9589451638563	6.0411764729669	26.7664751688487
872	17.4459037662264	6.04117808452495	27.145214243439
920	17.9196343536966	6.04118175193422	27.4826612160528
968	18.3811597164034	6.04115973326223	27.7843709285678
1016	18.831377264281	6.04117254574612	28.0550534075413


==> cond12unif.dat <==
nE	nEs	condP	condD
16	2.36317139664397	2.4794064380612	1.96930949720331
64	4.72634279328794	5.23306200387547	4.10831573093561
256	9.45268558657588	5.79649013222594	8.14231362766107
1024	18.9053711731518	6.10681983159842	16.1978952183007
4096	37.8107423463035	6.42092024371363	32.3049023544936


==> cond14adap.dat <==
nE	nEs	condP	condD
16	1.68299198402869	2.95206599214996	1.40249332002391
56	2.30196681487232	8.10530838991141	1.99105373674632
104	2.68726432481499	8.63688966981117	2.6019220330712
152	2.95469698349222	8.67670100220687	3.09084748841274
200	3.16453243038894	8.76080427909087	3.46659245995859
248	3.33937331208803	8.9185034934419	3.75758343289763
296	3.49039822856949	9.04612834200019	3.98554042802265
344	3.62402898448265	9.1473336483784	4.16619498290589
392	3.74432526687743	9.22750458907753	4.31099554454389
440	3.85403115380765	9.29145825342888	4.42833641698579
488	3.95509579907033	9.34298461923425	4.52442523936
536	4.04895778918752	9.38494576307622	4.60389273152682
584	4.13671178507988	9.41948035979008	4.67022535280632
632	4.21921174479624	9.44818943870316	4.72607369372282
680	4.29713779187705	9.47228014979211	4.77347292304135
728	4.37104116583068	9.49267126993407	4.81400108802615
776	4.4413753934635	9.5100692682811	4.84889352818101
824	4.50851848601781	9.525022984008	4.87912630713197
872	4.57278911196997	9.53796312143307	4.90547691989921
920	4.63445861830832	9.54923099665074	4.92857107388634
968	4.69376012452313	9.55909917199538	4.94891476563281
1016	4.75089551031987	9.56778703370652	4.96692479678537


==> cond14unif.dat <==
nE	nEs	condP	condD
16	1.68299198402869	2.95206599214996	1.40249332002391
64	2.38011008917857	7.23933520924267	2.01846748311793
256	3.36598396805738	9.54490784023139	2.8440479943938
1024	4.76022017835715	10.6349532393498	4.0164693833757
4096	6.73196793611475	11.1731183157776	5.67720179382047


==> cond34adap.dat <==
nE	nEs	condP	condD
16	3.32329154351397	2.49113997319733	2.76940961959498
56	8.50392606559837	4.97833016360491	8.13675826267701
104	13.5286188070134	5.00753156827322	18.349017234689
152	17.9829586810221	5.01989900981419	31.6806868740954
200	22.0928097252779	5.02308951745119	46.611486729312
248	25.9607488702186	5.02352898237912	62.1742756083828
296	29.6447122213924	5.02362842262649	77.7284446333124
344	33.1815972289029	5.02364267729889	92.8674726782911
392	36.5967909909233	5.02364547566978	107.349642497965
440	39.9087350726164	5.02364588954041	121.045112075483
488	43.1313768440173	5.02364596626691	133.897582470072
536	46.2755988588519	5.02364597810484	145.897624337228
584	49.3501061084671	5.02364598022429	157.064617719082
632	52.3620045595698	5.02364598051508	167.434771252019
680	55.3171937267461	5.02364597974754	177.053312953912
728	58.2206419784186	5.02475083641004	185.969490214843
776	61.0765850310599	5.02872076031928	194.233435537674
824	63.8886724878709	5.03214914826552	201.894260293719
872	66.6600782541573	5.03512732937251	208.998931681787
920	69.3935852308983	5.03772899695509	215.59170685623
968	72.0916513065314	5.04001450717744	221.713823866069
1016	74.7564614980731	5.04202912825174	227.403602441052


==> cond34unif.dat <==
nE	nEs	condP	condD
16	3.32329154351397	2.49113997319733	2.76940961959498
64	9.39968794511456	4.27523179132078	8.47597527052869
256	26.5863323481118	5.10325937817548	23.6801956501708
1024	75.1975035609165	5.66485580665371	66.2320414774157
4096	212.690658784894	6.04427528080004	185.877576323346

